Challenges and Practices of Deep Learning Model Reengineering: A Case Study on Computer Vision

Many engineering organizations are reimplementing and extending deep neural networks from the research community. We describe this process as deep learning model reengineering. Deep learning model reengineering - reusing, reproducing, adapting, and enhancing state-of-the-art deep learning approaches - is challenging for reasons including under-documented reference models, changing requirements, and the cost of implementation and testing. In addition, individual engineers may lack expertise in software engineering, yet teams must apply knowledge of software engineering and deep learning to succeed. Prior work has examined on DL systems from a "product" view, examining defects from projects regardless of the engineers' purpose. Our study is focused on reengineering activities from a "process" view, and focuses on engineers specifically engaged in the reengineering process. Our goal is to understand the characteristics and challenges of deep learning model reengineering. We conducted a case study of this phenomenon, focusing on the context of computer vision. Our results draw from two data sources: defects reported in open-source reeengineering projects, and interviews conducted with open-source project contributors and the leaders of a reengineering team. Our results describe how deep learning-based computer vision techniques are reengineered, analyze the distribution of defects in this process, and discuss challenges and practices. Integrating our quantitative and qualitative data, we proposed a novel reengineering workflow. Our findings inform several future directions, including: measuring additional unknown aspects of model reengineering; standardizing engineering practices to facilitate reengineering; and developing tools to support model reengineering and model reuse.

==> archive/EMSE-Review.txt <==
The Editorial Office



Empirical Software Engineering


COMMENTS FOR THE AUTHOR:



********

The reviewers all appreciate the value of the work. At the same time, they note a substantial number of shortcomings. Most of these shortcomings appear rectifiable through additional explanation. The general opinion therefore is that a Major Revision should be able to address the reviewers' comments. The comments are detailed and point to specific improvements. Should the authors choose to proceed with a Major Revision, it would be paramount that all the reviewers' comments be carefully considered. Given the severity of the shortcomings in the current version, the AE would like to stress that, unless the authors take tangible steps to address the problems, the paper is likely going to be rejected.

Below, is a summary of the most salient concerns:

- The study is scoped to computer vision. The authors need to explain how representative this domain is and whether (or not) the findings are expected to generalize to other domains, considering that model reengineering defects may be different in other domains.

- The authors need to investigate the reasons for the differences between the results of this study and previous research.

- There is a scarcity of interview samples from industry practitioners. It is important to make this limitation explicit and, to the extent possible, address it by explaining bias mitigation measures and/or providing improved qualitative explanations.

- The study explores issues in various stages of CV model reengineering from a process perspective, but it does not explore problem-solving strategies or delve deeper into relevant design principles. This problem needs to be reflected upon in the paper.

- The study takes a process perspective and does not investigate problem-solving strategies or provide in-depth analysis of relevant design principles. Similar to the previous bullet point, the paper needs some reflection, in this case, on problem-solving strategies. Alternatively, the authors may want to explain why these strategies are orthogonal to the existing work.

- The authors claim that some preliminary analysis was performed on open-source projects to understand the characteristics of deep-learning projects which involve reengineering activities. It is unclear what analysis was done and what the results are. The authors need to address this gap in their explanation.

- The authors define different types of defect manifestation. It is unclear whether this category is complete and how this category is derived. Similar concerns hold for other dimensions like defect impacts, types and root causes. While the AE acknowledges that demonstrating completeness may not be possible, the authors need to provide explanation and intuition as to why they believe that the categories and their sub-concepts are reasonably complete, at least for the domain of investigation. In relation to the derivation of categories, adequate explanation needs to be provided about the underlying qualitative work.

- The notions of "open source projects" and "reengineering team" are unclear and would benefit from additional explanation.

- The defect data collection process needs to be better explained.

- The authors need to explain how analyzing 10% of issues can achieve a sufficient confidence level.

- It is claimed that the approach would also work well for most of the zoo repositories. What evidence do the authors have to support this claim?

- The criteria for distinguishing non-reengineering and reengineering defects need better explanation.

- The distinction between the process versus product view needs to be better explained.

- The boundary between what is considered reengineering and what is considered developing a new DL model needs to be better explained.

- The authors need to explain why the filters applied do not lead to bias issue collection.


Reviewer 1: This paper focuses on the characteristics and challenges of deep learning model reengineering, and researchers conducted a case study on this phenomenon, focusing on model reengineering in the direction of computer vision. Through the interviews with the defects reported in the open-source reengineering project and the contributors of the open-source project and the leaders of the reengineering team. This article analyzes 348 defects in 27 open-source deep learning projects.
The research results revolve around five common issues in deep learning model reengineering, describe how to redesign computer vision technology based on deep learning, analyze the distribution of defects in this process, and predict future challenges and practices. On this basis, researchers identified three main challenges in the DL restructuring process: model manipulation, portability of DL manipulation, and performance debugging. The research results of this work provide information for the future research direction of model reengineering, and also determine the standardized process for testing and reuse tools.


Soundness：
+This paper studies and analyzes the reengineering of DL models from a process perspective, and explores the fundamental reasons that affect the effectiveness of model reengineering at different stages of the process.
+ This study analyzed 348 defects from 27 repositories and supplemented qualitative analysis with industry interviews based on quantitative research. The data sources are rich and the time span is relatively long
+ A relatively reasonable bug study instrument questionnaire was designed in the case study, and the data sources & analysis, interview records, and other content have been open-source

- There are differences between the results of this study and previous research, and the author speculates that it is caused by the perspective of the research (i.e. product or process). The specific reasons are worth exploring
- Qualitative analysis can indeed complement quantitative analysis, but there are few interview samples for industry practitioners, and the results inevitably have subjectivity


Significance:
+ Deep learning model reengineering has attracted widespread attention both in academia and industry. The combination of cross domain knowledge has also increased the difficulty in this direction. The reengineering of DL model lacks standard processes and research, so it is very meaningful to explore this topic in this paper.
+ This study focuses on the five common issues in deep learning model reengineering, explores the manifestations, impacts, root causes, and other aspects of defects in deep learning model reengineering, and reports on the challenges and practices of model reengineering from a full process perspective.

- The study explored various issues in various stages of CV model reengineering from a process perspective, but did not explore problem-solving strategies or delve deeper into relevant design principles


Novelty:
+ On the basis of quantitative research, interviews with relevant practitioners have been added to supplement qualitative analysis


Data availability
+The artifact is available at https://github.com/Wenxin-Jiang/EMSE-CVReengineering-Artifact.


Presentation:
+ The content of this article is well organized.
- Some syntax error, such as missing articles, (same--->the same), and inconsistent subject predicate, avoiding these small mistakes will add bonus to the article




Questions:
(1) In Section 5.1.2, authors said "Our goal was to analyze at least 10% of the issues for each reengineering project", how is this ratio determined and how is it ensured that the selected comments and project issues are representative?
(2) In Section 8, External Threats, authors said "Our findings may not generalize to reengineering in other DL applications." Is the inability to extend to other DL model reengineering refers to the root cause of the difficulty in reengineering determined by the specified quantity and qualitative analysis? Is the model reengineering process designed in the article universally applicable?


Reviewer 2: ***Summary***

This paper first conducts an empirical study of model reengineering defects to understand their types, impacts and root causes. Then, this paper presents an interview to understand the challenges and practices in model reengineering.

***Detailed Evaluation***

This paper targets an important problem of model reengineering. However, the empirical study lacks systematic treatment, and some design decisions lack rationality.

In Section 4.1, the authors claimed that some preliminary analysis was done on open-source projects to understand the characteristics of deep learning projects which involve reengineering activities. However, it is not clear what analysis was exactly done and what the results were.

In Section 4.1, the authors define three types of defect manifestation. However, it is not clear whether this category is complete and how this category is derived. Similar issues also hold for other dimensions like defect impacts, types and root casues.

In Figure 3, the bottom part about "open source projects" and "reengineering team" is not clear and well-explained in the paper.

In Section 5, the authors situated their study in the context of computer vision. However, there is no rationality analysis of why this specific domain is selected. Besides, I am also wondering why the results can be generalize to other domains. Is it possible that model reengineering defects can be different in different domains?

In Section 5.1.1, the defect data collection is not clear. For example, 2-5 projects implementing the same model is chosen. I am wondering how to determine the exact number of projects. More importantly, what kinds of confidence level can be achieved by such a selection procedure.

Similar to the previous concern, in Section 5.1.2, the goal is to analyze at least 10% of the issues for each reengineering projects. I am wondering how 10% of issues can achieve a sufficient confidence level. Besides, the authors claimed that "this approach would also work well for most of the zoo repositories". Is there any evidence to support this claim?

In Table 3, the defect of "the user asked how to configure the repository with CPU ONLY mode" is considered as non-reengineering defect. From my point of view, it seems a reengineering defect. Therefore, I am wondering what are the exact criteria?

In Table 5, it lists the impact category. However, in my humble option, it is more like the symptom of reengineering defects.

In Section 6.5.1, the analysis identified three reengineering challenges. However, it is not clear how many participants considered them as challenges.

***Writing Issues***

Page 7 Line 48: root causes00 - > root causes



Reviewer 3: Summary:
The paper discusses the challenges and current practices of reimplementation and extending deep learning (DL) models from the research community when applying them in the real world. The study focuses specifically on computer vision (CV) tasks. The study includes the analysis of over 300 defects from 27 open-source DL projects and interviews with eight reengineering practitioners and developers. The paper identifies three main challenges: model operationalization, portability of DL operations, and performance debugging. And finally, the authors propose a novel reengineering workflow that illustrates these challenges and practices.

Pros:
The first study focuses on the important process of reengineering DL models and distinguishes the part of the process the defects were from.
The study is well-designed with a clearly defined methodology. The paper also provides clear classifications of different aspects of the study such as reporter and defect types.
Interviews with engineering teams sponsored by Google provide valuable insight into the process and challenges of reengineering DL models to high industry standards.
The proposed reengineering workflow clearly illustrates the challenges and in which steps such challenges arise.
The suggested further research directions are important and well motivated by the analysis result.
The data is available for further analysis and enable replicability.

Cons:
The paper talked about process VS product view early on but does not provide clarification. It would benefit the readers greatly if some details regarding the differences were provided early on in the paper (e.g., the first mention of these concepts in the introduction).
Adapting and enhancing an existing DL model can sometimes be considered as developing a new DL model specifically when a model from one domain is adapted to another domain. In this study, such adaptation is not considered and clarification should be added to make the definition of "reengineering" more complete and precise.
The issues are selected based on two filters: closed with an associated fix and with more than 10 comments. This is great to ensure the root causes are found but could these filters bias the collection of issues? For example, issues that do not have associated fixes can still be important, and the reason that they do not have a fix yet is that they are more difficult to fix or indicate a much more serious problem that there is no fix for it. Such issues would be very good to investigate. Maybe a more general filter can be used to select issues when root causes analysis is not required (e.g., when looking at reporters, or at which stage in the process the defect is detected).

Minor:
Inconsistent number:: the abstract and the text mentioned interviews with 6 reengineering team leaders but Figure 3 indicates it is 5.
Inconsistent orientation of title: For Table 4 the title is aligned with the table however for Fig 11, the title is not. I would suggest aligning Fig 11 title with the figure to make it a consistent landscape figure.


==> archive/EMSE-abstract.txt <==
Context: Many engineering organizations are reimplementing and extending deep neural networks from the research community. We describe this process as deep learning model reengineering.

Problem statement: Deep learning model reengineering - reusing, reproducing, adapting, and enhancing state-of-the-art deep learning approaches - is challenging for reasons including under-documented reference models, changing requirements, and the cost of implementation and testing. In addition, individual engineers may lack expertise in software engineering, yet teams must apply knowledge of software engineering and deep learning to succeed. 

Related works: Prior work has characterized the challenges of deep learning model development, but as yet we know little about the deep learning model reengineering process and its common challenges. Prior work has examined on DL systems from a "product" view, examining defects from projects regardless of the engineers' purpose. Our study is focused on reengineering activities from a "process" view, and focuses on engineers specifically engaged in the reengineering process.

Methodology: Our goal is to understand the characteristics and challenges of deep learning model reengineering. We conducted a case study of this phenomenon, focusing on the context of computer vision. Our results draw from two data sources: defects reported in open-source reeengineering projects, and interviews conducted with open-source project contributors and the leaders of a reengineering team. In the open-source data, we analyzed 348 defects from 27 open-source deep learning projects. Meanwhile, our reengineering team replicated  deep learning models over two years; we interviewed 2 practitioners and 5 reengineering team leaders to understand their experiences.

Results: Our results describe how deep learning-based computer vision techniques are reengineered, analyze the distribution of defects in this process, and discuss challenges and practices. We found that most defects (58%) are reported by re-users, and that reproducibility-related defects tend to be discovered during training (68% of them are). Our analysis shows that most environment defects (88%) are interface defects, and most of environment defects (46%) are caused by API defects. We also found that training defects have diverse impacts and root causes. We identified three main challenges in the DL reengineering process: model operationalization, portability of DL operations, and performance debugging. Integrating our quantitative and qualitative data, we proposed a novel reengineering workflow.

Future directions: Our findings inform several future directions, including: measuring additional unknown aspects of model reengineering; standardizing engineering practices to facilitate reengineering; and developing tools to support model reengineering and model reuse.

==> archive/FSE22-FinalDecision.txt <==
PC Discussion Summary
After discussing the submission, unfortunately, the reviewers decided to reject it. In a future revision, they recommend that the authors clarify the coding protocol, and integrate the descriptive statistics and student feedback into a clear take-away. We hope that the reviews help you improve your work.

Dear Authors,

We are writing to inform you that your submission:

PAPER ID: #217
TITLE: Deep Learning Model Reengineering: An Exploratory Case Study on
Computer Vision

was not accepted for inclusion in the ESEC/FSE 2022 technical program.

This year, ESEC/FSE has received a record of 469 submissions.  After
desk rejecting 20 submissions, each submission has received at least
three reviews.  After an intensive review process, involving at least
one author response for each paper and extensive online discussions, the
Program Committee has accepted 99 papers, including 10 of them
conditionally.  Assuming all conditionally accepted papers will meet
their requirements for acceptance, the final acceptance rate (excluding
desk rejections) will be 99/449 = 22%.

Please find the final reviews on your submission as well as a
meta-review summarizing the discussions of the program committee at:
https://esecfse22.hotcrp.com/paper/217

We hope you will find these reviews useful in your continued work.
Please also consider other tracks and workshops at ESEC/FSE 2022:
https://2022.esec-fse.org/dates

We hope to see you at ESEC/FSE 2022 in November in Singapore.

Cristian and Miryung
ESEC/FSE 2022 Program Chairs


==> archive/FSE22-Rebuttal.txt <==
Note:

[#] means that we are referring to the #th reference in the original paper
[WORD] refers to a reference in the additional bibliography at the bottom of this rebuttal.
We thank the reviewers for their thoughtful critiques. This rebuttal is organized with the prioritized questions first (~750 words). Some reviewer-specific responses follow.

Common strengths (Reviewers A, B, C)
We are glad that the reviewers agree about the novelty and importance of this research direction. This is a first, exploratory study on understanding the characteristics of the DL reengineering process by triangulating our findings from repository mining and interviews. It is focused on two parts of DL reengineering: reusing and replicating existing implementations. We hope our study brings attention to this understudied engineering activity and helps researchers focus on the process and challenges we identified.

Reviewers’ Prioritized Concerns
1. Coding protocol (Reviewers A, B, C)
We followed a closed-coding procedure (cf. lines 391-397). We combined existing taxonomies into a new taxonomy that is suitable for the DL reengineering defects we studied (cf. lines 320-328). This taxonomy is included in our instrument. The full instrument is obtained and tested by a pilot study (cf. lines 391-393) and is available in our artifact.

Some new definitions are presented in the paper (cf. lines 329-339 and Table 2). The other definitions are terms from the literature, so we cited them instead of repeating them. However, if this is confusing, we can include them in the manuscript.

2. Interview study (Reviewers A, B, C)
Lines 405-440 indicate the participants in this reengineering team, but on reflection, we agree that we did not describe the team clearly. Here is a fresh attempt: The goal of this team is to provide high-quality implementations of state-of-the-art DL models – this is DL reengineering focused on replication. Most members of this team are third- and fourth-year undergraduate students. However, we emphasize that their engineered models are not “student quality”. Their work is supervised and approved by an industry engineer, with interaction over Slack and weekly sync-ups. The team’s industry sponsor uses these models in production in their ML applications and publishes them open-source with the company’s name on them. Each of the team’s projects had 1-2 student leaders. The team leaders were fourth-year undergraduates, sometimes working for pay and sometimes for their senior capstone (thesis). Team leaders typically worked for 15-20 hours per week over their 2 years on the team, and took on leadership roles in Year 2. All team leaders contributed to at least two reengineering projects. All team members received team-specific training via our team’s 6-week onboarding course on DL reengineering.

As a result, we believe that the leaders have enough experience to identify relevant challenges of DL reengineering based on their own work and that of their teams.

3. CV Model selection (“How many CV models are there in your final collected 25 projects?” and sundry – Reviewer C)
We omitted some of these details in the paper for space. Following the method described in lines 281-293. First, we got 24 models with over 1K GitHub stars, within which 19 models had over 50 closed issues. We then filtered for models with multiple replications, to ensure that our results were not biased towards one framework. We excluded 10 models for this reason. Finally, for the remaining 9 models, we searched for the major replications of these models, and found them in 17 “solo” repositories and 8 “zoo” repositories (Table 1). Each of these models had at least 2 and at most 5 replications in our data (cf. lines 285-286). Among the “solo” repositories containing a replication (final section of Table 1), most were indeed of Faster-RCNN or YOLO-v3. The “zoo” repositories (first section of Table 1) contained replications of other models. We agree that YOLO and Faster RCNN are more complex and harder to replicate. However, we believe the complexity and popularity of these models indicate that our methodology can represent the real reengineering activities in open-source projects.

As a final note, the number of projects and defects we considered is within the typical range for this research method. For example, [AV bugs] (ICSE’20) and [UAV bugs] (ESEC/FSE’21) applied a similar method. Each studied 2 projects; [UAV bugs] analyzed 168 defects and [AV bugs] analyzed 499 defects. We studied 341 defects from 25 projects, with a somewhat lower number of defects per project because of the filter we applied.

4. What are the take-aways? (Reviewers B, C)
We only provide the statistics and some explanations in the Sections 5.1-5.4 (not findings boxes) for two reasons: First, as an exploratory study, our goal is to understand the characteristics of these reengineering defects. We provided the distribution of these defects according to our various codes, and highlighted interesting elements in the figure captions. This is similar to other papers using our research method, such as [36, DL compiler bugs, AV bugs]. In such papers, some of the main take-away messages are aspects of the distribution of these bugs. Second, we deferred some analysis and conclusions until $6, where we triangulated our findings and compared the differences between the distribution in GitHub issues and the student team’s experience. We also compared to prior work there to understand the differences between DL model reengineering and DL model development. Based on this discussion, we highlighted five directions for future work.

Reviewer-specific questions
Reviewer A
There seems to be a mismatch between the codes mentioned in Table 2 and the labels used in the Figures in Section 5.
We are a little confused about this. We don’t see any mismatch between the labels in Table 2 and Figure 2; both refer to Replicators, Re-users, Adaptors, and Enhancers. We assume that you mean some of the definitions in another figures are not defined – can you let us know in a reply to this rebuttal? As noted earlier, the artifact contains all of the relevant definitions, but we would like to have any confusing definitions included in the paper itself.

Reviewer B
The paper’s definition of model reengineering is too high-level and not tied to current practice. The paper should explain why reengineering is important right now and provide concrete examples of reengineering efforts.
Our definition of model reengineering is deliberately broad, for two reasons. First, we intended to capture all the activities of practice we are aware of (lines 130-139). Second, as an exploratory study, our goal was to describe the landscape to facilitate future research. We refined our definition somewhat in Table 2, to four common approaches – reuse, adaptation, evolution, and replication in terms of datasets, codes, and requirements.

We are not sure how our definition is disconnected from current practice. We considered previous definitions from academia on ML reproducibility [11, 12, 35] and software reengineering [44]. We provided concrete examples of recent industrial reengineering activity from Google [38], Meta [54, 56], and Amazon [61] (cf. §2.1). Our data includes DL reengineering efforts from Google, Facebook research, NVIDIA, and other R&D labs (Table 1). Implicitly, our reengineering team’s industry sponsorship (lines 441-443) also implies industry relevance.

The notion of a unit test is intriguing but never explained. What is a unit in this context and what is being tested?
In this section, we are discussing the team’s tests for each component. Here the components mean either large components (e.g. tests of the tensor shapes in the neural network architecture, or the stability of the data pipeline) or small components (e.g. measuring differences between similar APIs in different DL frameworks, or evaluating the implementation of a custom operator). We can expand on this topic in the final version of the paper.

Reviewer C
The meaning of “model” is unclear in this paper.
Per Figure 1, we defined the model as “the implementations, including environment, data pipeline, neural network modeling, training, and evaluation”. We will add the definition to make it clear to readers.

How do you define “issues that were not directly related to problems in DL model reengineering”?
As mentioned in lines 309-319, these were questions and feature requests (for “solo” repositories and “zoo” repositories), and issues not related to any models (this affected only “zoo” repositories). For reproducibility, the full set of defects, including those excluded for this criterion, is available in our artifact.

The paper sometimes uses “defects”, sometimes uses “issues”, or “bugs”. Please unify the terms and define the term properly.
These terms actually represent distinctions in our method, although we see now that they may have been confusing. We only use “bugs” in the phrase “bug study” and in some root causes identified in our taxonomy (e.g. API bugs, GPU usage bugs). We use “bug study” to distinguish between our two different types of case studies. The term “issue” refers specifically to GitHub issue reports (cf. line 411 and the instrument in the artifact). The term “defect” represents a difference between expected and actual results. As indicated in Table 1, in our data, one GitHub issue often has multiple defects.

We will clarify the definitions in the final version.

These stacked bar charts would also be more useful and smaller as tables.
Thanks for your suggestion on changing the bar charts to tables. We will see how this looks for the final version.

It would be interesting to report the specific frequency of documentation complaints from users.
This is a great idea! We will take a look and expand this as you suggest.

Please add more explanations for each stage considering that the terms are not self-explained.
We used existing terms from [7, 12]. We included all such definitions in our artifact, but to make the work more self-contained we can also add the explanations in the final version as you suggest.

Perhaps you could change the subtitle from model reuse to “Insufficient information in guiding the model configuration”.
Thank you for pointing this out. That does accurately reflect our team’s experience. We will change the subtitle as you suggested.

What does “mostly juniors and seniors” mean?
Here they mean “most members are junior and senior undergraduate students (third- and fourth-year students pursuing Bachelor’s degrees)”. We will make it clear in the final version.

Bibliography
[DL compiler bugs] Shen, Qingchao, et al. "A comprehensive study of deep learning compiler bugs." Proceedings of the 29th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering (ESEC/FSE). 2021.

[AV bugs] Garcia, Joshua, et al. "A comprehensive study of autonomous vehicle bugs." Proceedings of the ACM/IEEE 42nd International Conference on Software Engineering (ICSE). 2020.

[UAV bugs] Wang, Dinghua, et al. "An exploratory study of autopilot software bugs in unmanned aerial vehicles." Proceedings of the 29th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering (ESEC/FSE). 2021.

==> archive/FSE22-Review.txt <==
ESEC/FSE 2022 Paper #217 Reviews and Comments
===========================================================================
Paper #217 Deep Learning Model Reengineering: An Exploratory Case Study on
Computer Vision


Review #217A
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The paper reports an exploratory case study on model reengineering focusing on computer vision. The paper addresses the problem of reimplementing and extending deep learning models from research. The described study leverages two data sources, namely issues data from open-source projects and interviews with the leaders of student reengineering teams.

Strengths
---------
+ Triangulation of findings from repository minings and interviews
+ Relevant, timely topic
+ Well-organized paper

Weaknesses
----------
- Unclear characterization of the pool of participants in the interview study
- Unclear coding procedure

Comments for author
-------------------
The paper presents a case study that addresses a relevant topic. It provides interesting and novel findings coming from the triangulation of a repository mining study and an interview study.  The implications of findings for both research and practice are discussed in a convincing way (see Section 6). The same section also includes a comparison with prior works. In this, the paper makes a significant and novel contribution. 

As for methodological soundness and quality of the evaluation, I have some concerns which I detail in the following. 
- It is not clear to me what is the protocol adopted for coding. Did the authors define a pre-defined taxonomy and thus implemented a closed-coding protocol? If yes: (i) how was the list of codes obtained and validated and (ii) what is the actual list of codes used? There seems to be a mismatch between the codes mentioned in Table 2 and the labels used in the Figures reporting the results in Section 5. Please, clarify. 
- It is not clear to me what is the profile of the participants involved in the interview study. They seem to be the leader of student engineering teams. However, section 4.2 vaguely refers to 'leaders' and does not clarify how these were recruited. Similarly, in Section 5 the paper mentions 'several reengineering projects' but does not clarify who was actually involved in such projects, e.g. students or professionals? were these company projects or student capstone projects? 
This is confusing, please clarify.

Important questions for authors to respond to during the rebuttal
-----------------------------------------------------------------
1. Please provide clarification regarding the coding protocol (see my comments above).
2. Please provide clarification regarding the pool of participants in the interview study and how they were recruited.



Review #217B
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The paper introduces the term of deep learning (DL) model reengineering as the process of reusing, replicating, adapting or enhancing an existing DL model. The paper presents two studies of the defects that arise during model reengineering in the domain of computer vision (CV): one based on mining Github issues for the 'manifestations' of defects (project type, reporter type), frequency of defect types, impacts of defects, and root causes of defects; the second one reports on the experiences (through interviews) of student teams replicating CV models. A huge fraction of the defects are users forking projects and failing to replicate because of environment issues. The paper also catalogs the defects types and impacts by pipeline stage. The student team reported details and mitigation strategies about several problems: getting sufficient details about a model to replicate it; portability issues between different DL frameworks; and debugging model performance.

Strengths
---------
- interesting problem of trying to implement research models in practice
- interesting experiences from the student teams

Weaknesses
----------
- unclear and ambiguous writing throughout the paper
- unclear data mining methodology
- unclear report of data mining results
- too little detail in reporting of student experiences

Comments for author
-------------------
The paper is about a very timely topic: we live in an era in which researchers (in academia and industry) are producing remarkable new DL models, but many practical engineers struggle to take advantage of these innovations. So, it's useful to have a clear understanding of the model reengineering process and to describe the defects that arise. Unfortunately, I think this paper needs significant rewriting to report its results clearly and with clear take-away stories about the difficulties. The first fundamental problem is that the paper's definition of model reengineering is too high-level and not tied to current practice. The paper should explain why reengineering is important right now and provide concrete examples of reengineering efforts. (Indeed throughout the paper I found myself wanting concrete examples to make the discussion clear. The paper currently has no specific examples, other than links to Github issues.)

- The best part of the paper is Section 5.5 where the student teams' experiences are shared. This is the only part of the paper with sufficient details to understand the defects, but even here, I often wanted more details. For example, the notion of a unit test (pg 8) is intriguing but never explained. What is a unit in this context (an image? a single deepnet node? an API call? something else?) and what is being tested? Similarly, the idea of using visual differencing to test deepnets sounds useful, but is not explained. There is also no description of the teams' goals. Why are these teams trying to replicate models, and how is the corporation involved? The project's goal determines what is considered a successful reengineering effort, which is important context for understanding their experiences.

- The methodology for producing the tables of results for RQ1-4 is not clear. Each defect is described by a number of categories: project type, reporter type, defect type, pipeline stage, impact, and root cause. Where did all these categorical codes come from, presumably some open-coding process? How many coders, using what method, and achieving what agreement metric? 

- The long list of descriptive statistics summarizing RQ1-4 don't tell a clear overall story (that is, some formative theory about the difficulties of reengineering) but are more like a database of various counts. What is the reader supposed to learn from all these statistics? Even the details are not clear since the individual codes in Figs 7-9 are not explained anywhere. (As an aside, these stacked bar charts would also be more useful and smaller as tables.) This is a place where some concerete examples would really help the reader understand some of the most frequent defects and root causes by pipeline stage.

Overall I think the research agenda and data analysis are useful, but the current presentation is too unclear and does not have sufficient take-away messages for the research community.

Important questions for authors to respond to during the rebuttal
-----------------------------------------------------------------
Q1. What was the data coding process to create all the various categories in which the defects are organized?



Review #217C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper aims to understand the issues and challenges when DL engineers reuse, replicate, adapt, or enhance an existing computer vision DL model. The analysis of issues is based on 341 defects from 25 repositories. The challenges are derived from interviewing 6 team leaders of DL model reengineering tasks. The evaluation explores the types, impacts, and root causes of DL reengineering defects, and lists the main concerns and challenges of the interviewed team leaders. The paper concludes with a series of interesting implications for DL reengineering.

Strengths
---------
+ The paper studies a very interesting and important problem in DL development activities.

Weaknesses
----------
- Many details about data collection are missing. The reproducibility is unclear.

- Only 25 projects are involved in the analysis, many of which are duplicates regarding the same DL model.

- The expertise of the team leaders involved in the interview procedure is unclear.

Comments for author
-------------------
The focus of this paper analyzes the defects reported in the reengineering Github projects. I understand that studying reengineering defects is an interesting and important part of DL reengineering, but it still misses many reengineering activities. 

The paper starts with Figure 1 showing that prior empirical studies have not fully explored the reengineering process and that this paper focuses on the reengineering part, which includes new data collection, new model design, optimization, and so on (shown by the red box). There is no procedure for defect-related activities in the figure. In fact, the word “defect” does not even appear in the figure and the title. Such mismatch is strange.

The paper sometimes uses “defects”, sometimes uses “issues”, or “bugs”. Please unify the terms and define the term properly.

The meaning of “model” is unclear in this paper. An ML model may refer to the learning algorithm or the predictive model trained with data and algorithms. Please add more explanations.

Many details are missing in the data collection process in Section 4.1.1 The collection process starts from choosing CV models with over 1k Github stars and 50 closed issues. How many models did you get after this step? How many models did you exclude with only one implementation? How many CV models are there in your final collected repository? 

The process of selecting reengineering-related defects is unclear. How do you define “issues that were not directly related to problems in DL model reengineering”? Line 309 to Line 318 give some examples, but examples are helpless without a clear explanation of the selection rules. It is unlikely for other researchers to reproduce your selection results based on the existing information you have provided.

Following the above aspect, I have concerns over the representativeness of the selected subjects in studying DL reengineering. Only 25 projects are studied. Moreover, from Table 1, many repositories are about the same ML model. For example, 5 of the 25 projects are about yolo; at least five projects are about faster-rcnn. As a result, many of the reengineering defects of different projects may come from the flaws in the same paper or documentation, and thus may be very similar. This will make the ratios demonstrated afterward unreliable. 

The paper considers four DL stages: environment, data, pipeline, modeling, and training. Please add more explanations for each stage considering that the terms are not self-explained.

The second part interviews 6 leaders about their views on the challenges in DL reengineering. How are the leaders selected? Are these leaders or undergraduate students? If so, do they have sufficient expertise in identifying the challenges of ML reengineering? 

The results section is filled with different conclusions. I suggest adding conclusion boxes to help readers get key take-away messages. 

I am a bit confused about the first challenge in Section 5.5 (the answer to RQ5). “Model reuse” is too coarse-grained to be a challenge. The following description is more about unclear guidelines for model configuration. Perhaps you could change the subtitle from model reuse to “Insufficient information in guiding the model configuration”.


Minor comments:

Line 144, “an insufficient exploration of experimental variables ” is a problem, not a challenge.
Line 181, T.Zhang et al. => Zhang et al.
Line 271, a question mark behind reference 12.
Line 282, extra full stop after “platform”
Line 437, what does “mostly juniors and seniors” mean?
Line 538, the paper says the users often remark that the documentation is confusing, it would interesting to report the specific frequency of such complaints from users.

Important questions for authors to respond to during the rebuttal
-----------------------------------------------------------------
Q1: How many CV models are there in your final collected 25 projects? 
Q2: How are the team leaders selected? Do they have sufficient expertise in identifying the challenges of ML reengineering?



Author-Response1 Response by Wenxin Jiang <jiang784@purdue.edu> (1792 words)
---------------------------------------------------------------------------
Note:
 - [#] means that we are referring to the #th reference in the original paper
 - [WORD] refers to a reference in the additional bibliography at the bottom of this rebuttal.

We thank the reviewers for their thoughtful critiques. This rebuttal is organized with the prioritized questions first (~750 words). Some reviewer-specific responses follow. 

# Common strengths (Reviewers A, B, C)

We are glad that the reviewers agree about the novelty and importance of this research direction. This is a first, exploratory study on understanding the characteristics of the DL reengineering process by triangulating our findings from repository mining and interviews. It is focused on two parts of DL reengineering: reusing and replicating existing implementations. We hope our study brings attention to this understudied engineering activity and helps researchers focus on the process and challenges we identified.

# Reviewers’ Prioritized Concerns

## 1. Coding protocol (Reviewers A, B, C)

We followed a closed-coding procedure (cf. lines 391-397). We combined existing taxonomies into a new taxonomy that is suitable for the DL reengineering defects we studied (cf. lines 320-328). This taxonomy is included in our instrument. The full instrument is obtained and tested by a pilot study (cf. lines 391-393) and is available in our artifact. 

Some new definitions are presented in the paper (cf. lines 329-339 and Table 2). The other definitions are terms from the literature, so we cited them instead of repeating them. However, if this is confusing, we can include them in the manuscript.

## 2. Interview study (Reviewers A, B, C)

Lines 405-440 indicate the participants in this reengineering team, but on reflection, we agree that we did not describe the team clearly. Here is a fresh attempt:
The goal of this team is to provide high-quality implementations of state-of-the-art DL models – this is DL reengineering focused on replication.
Most members of this team are third- and fourth-year undergraduate students. However, we emphasize that their engineered models are not “student quality”. Their work is supervised and approved by an industry engineer, with interaction over Slack and weekly sync-ups. *The team’s industry sponsor uses these models in production in their ML applications and publishes them open-source with the company’s name on them.*
Each of the team’s projects had 1-2 student leaders. The team leaders were fourth-year undergraduates, sometimes working for pay and sometimes for their senior capstone (thesis). Team leaders typically worked for 15-20 hours per week over their 2 years on the team, and took on leadership roles in Year 2. All team leaders contributed to at least two reengineering projects.
All team members received team-specific training via our team’s 6-week onboarding course on DL reengineering.

As a result, we believe that the leaders have enough experience to identify relevant challenges of DL reengineering based on their own work and that of their teams.

## 3. CV Model selection (“How many CV models are there in your final collected 25 projects?” and sundry – Reviewer C)

We omitted some of these details in the paper for space. Following the method described in lines 281-293. First, we got 24 models with over 1K GitHub stars, within which 19 models had over 50 closed issues. We then filtered for models with multiple replications, to ensure that our results were not biased towards one framework. We excluded 10 models for this reason. Finally, for the remaining 9 models, we searched for the major replications of these models, and found them in 17 “solo” repositories and 8 “zoo” repositories (Table 1). Each of these models had at least 2 and at most 5 replications in our data (cf. lines 285-286). Among the “solo” repositories containing a replication (final section of Table 1), most were indeed of Faster-RCNN or YOLO-v3. The “zoo” repositories (first section of Table 1) contained replications of other models. We agree that YOLO and Faster RCNN are more complex and harder to replicate. However, we believe the complexity and popularity of these models indicate that our methodology can represent the real reengineering activities in open-source projects. 

As a final note, the number of projects and defects we considered is within the typical range for this research method. For example, [AV bugs] (ICSE’20) and [UAV bugs] (ESEC/FSE’21) applied a similar method. Each studied 2 projects; [UAV bugs] analyzed 168 defects and [AV bugs] analyzed 499 defects. We studied 341 defects from 25 projects, with a somewhat lower number of defects per project because of the filter we applied.

## 4. What are the take-aways? (Reviewers B, C)

We only provide the statistics and some explanations in the Sections 5.1-5.4 (not findings boxes) for two reasons:
First, as an exploratory study, our goal is to understand the characteristics of these reengineering defects. We provided the distribution of these defects according to our various codes, and highlighted interesting elements in the figure captions. This is similar to other papers using our research method, such as [36, DL compiler bugs, AV bugs]. In such papers, some of the main take-away messages are aspects of the distribution of these bugs. 
Second, we deferred some analysis and conclusions until $6, where we triangulated our findings and compared the differences between the distribution in GitHub issues and the student team’s experience. We also compared to prior work there to understand the differences between DL model reengineering and DL model development. Based on this discussion, we highlighted five directions for future work.


# Reviewer-specific questions

## Reviewer A

### There seems to be a mismatch between the codes mentioned in Table 2 and the labels used in the Figures in Section 5.

We are a little confused about this. We don’t see any mismatch between the labels in Table 2 and Figure 2; both refer to Replicators, Re-users, Adaptors, and Enhancers. We assume that you mean some of the definitions in another figures are not defined – can you let us know in a reply to this rebuttal? As noted earlier, the artifact contains all of the relevant definitions, but we would like to have any confusing definitions included in the paper itself.

## Reviewer B

### The paper’s definition of model reengineering is too high-level and not tied to current practice. The paper should explain why reengineering is important right now and provide concrete examples of reengineering efforts.

Our definition of model reengineering is deliberately broad, for two reasons. First, we intended to capture all the activities of practice we are aware of (lines 130-139). Second, as an exploratory study, our goal was to describe the landscape to facilitate future research. We refined our definition somewhat in Table 2, to four common approaches – reuse, adaptation, evolution, and replication in terms of datasets, codes, and requirements.

We are not sure how our definition is disconnected from current practice. We considered previous definitions from academia on ML reproducibility [11, 12, 35] and software reengineering [44]. We provided concrete examples of recent industrial reengineering activity from Google [38], Meta [54, 56], and Amazon [61] (cf. §2.1). Our data includes DL reengineering efforts from Google, Facebook research, NVIDIA, and other R&D labs (Table 1). Implicitly, our reengineering team’s industry sponsorship (lines 441-443) also implies industry relevance.

### The notion of a unit test is intriguing but never explained. What is a unit in this context and what is being tested?

In this section, we are discussing the team’s tests for each component. Here the components mean either large components (e.g. tests of the tensor shapes in the neural network architecture, or the stability of the data pipeline) or small components (e.g. measuring differences between similar APIs in different DL frameworks, or evaluating the implementation of a custom operator). We can expand on this topic in the final version of the paper.

## Reviewer C

### The meaning of “model” is unclear in this paper. 

Per Figure 1, we defined the model as “the implementations, including environment, data pipeline, neural network modeling, training, and evaluation”. We will add the definition to make it clear to readers.

### How do you define “issues that were not directly related to problems in DL model reengineering”?

As mentioned in lines 309-319, these were questions and feature requests (for “solo” repositories and “zoo” repositories), and issues not related to any models (this affected only “zoo” repositories). For reproducibility, the full set of defects, including those excluded for this criterion, is available in our artifact.

### The paper sometimes uses “defects”, sometimes uses “issues”, or “bugs”. Please unify the terms and define the term properly.

These terms actually represent distinctions in our method, although we see now that they may have been confusing.
We only use “bugs” in the phrase “bug study” and in some root causes identified in our taxonomy (e.g. API bugs, GPU usage bugs). We use “bug study” to distinguish between our two different types of case studies. 
The term “issue” refers specifically to GitHub issue reports (cf. line 411 and the instrument in the artifact).
The term “defect” represents a difference between expected and actual results. As indicated in Table 1, in our data, one GitHub issue often has multiple defects.

We will clarify the definitions in the final version.

### These stacked bar charts would also be more useful and smaller as tables.

Thanks for your suggestion on changing the bar charts to tables. We will see how this looks for the final version.

### It would be interesting to report the specific frequency of documentation complaints from users. 

This is a great idea! We will take a look and expand this as you suggest.

### Please add more explanations for each stage considering that the terms are not self-explained.

We used existing terms from [7, 12]. We included all such definitions in our artifact, but to make the work more self-contained we can also add the explanations in the final version as you suggest.

### Perhaps you could change the subtitle from model reuse to “Insufficient information in guiding the model configuration”.

Thank you for pointing this out. That does accurately reflect our team’s experience. We will change the subtitle as you suggested.

### What does “mostly juniors and seniors” mean?

Here they mean “most members are junior and senior undergraduate students (third- and fourth-year students pursuing Bachelor’s degrees)”.  We will make it clear in the final version.

# Bibliography
[DL compiler bugs]  Shen, Qingchao, et al. "A comprehensive study of deep learning compiler bugs." Proceedings of the 29th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering (ESEC/FSE). 2021.

[AV bugs]  Garcia, Joshua, et al. "A comprehensive study of autonomous vehicle bugs." Proceedings of the ACM/IEEE 42nd International Conference on Software Engineering (ICSE). 2020.

[UAV bugs]  Wang, Dinghua, et al. "An exploratory study of autopilot software bugs in unmanned aerial vehicles." Proceedings of the 29th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering (ESEC/FSE). 2021.

==> archive/ICSE23-Rebuttal.txt <==
Dear reviewers,

We appreciate your thoughtful feedback. We have organized this response with the most crucial content in the first ~1000 words, in Markdown format. We apologize for not including some answers in the original manuscript. Hopefully this clarification resolves the concerns, and we can address them in the final version using the extra page allotted.

Note:
 - [WORD] indicates a bibliographic entry at the bottom of this rebuttal. Some of these works are also cited in our manuscript.


## Major questions

### What is the interrater agreement of the defect analysis? (Reviewers A, C)

We analyzed the data from the pilot study twice, once using the original instrument and once using the improved instrument. We used the Cohen’s Kappa measure for interrater agreement. Using the original instrument, the Cohen’s Kappa Value was 0.46 (“moderate”). After modifying the instrument to address ambiguities, we had two of the researchers re-annotated the data using the improved definitions and clarifications. The Cohen’s Kappa value was then 0.79 (“substantial”). We also measured half of the rest study and the Cohen’s Kappa value was 0.70 (“substantial”). Most of our annotators were undergraduate students who were unable to continue working on the project after the summer, so the rest half of our study was done by the most experienced rater, who sought a second opinion on a few uncertainties. We realize that this is one of the major concerns and we will add relevant notes on the threats of validity.

**Cohen’s Kappa Measure**:
The data and scripts used to calculate the Cohen’s Kappa value were added to our artifacts and are now available [here](https://anonymous.4open.science/r/ICSE-23-CVReengineering-Artifact-CA10/bug-study/kappa_calculation.ipynb)

### How did we analyze the interview data? (Reviewers A, C)

This is a great point. We apologize for our shorthand in referring to this activity as only “extracting themes” in $IV.B.2. That phrasing implies more reliance on inductive analysis than we actually had (and we agree that for a fully inductive process, multiple researchers should be involved in defining themes). We should have described our analysis process as “*framework analysis*” instead [QualitativeDataAnalysis’02, QualitativeResearchPractice’13]. In the final version, we will more clearly articulate the theoretical framework guiding our interview and analysis.

To get us all on the same page, here are the steps we followed, using the recipe from [QualitativeResearchPractice’13]. Our data are available in our artifact (specific links below).

- *Familiarization*: we first get intimate knowledge from the reengineering challenges (\$V.E.1) and practices (\$V.E.2) we identified in bug study.
- *Identifying themes*: we then create the thematic framework based on the bug study and literature analysis. These parts of the interviews were technical and focused, more closely resembling a structured interview than a semi-structured one.
- *Interview*: Then we recruited and interviewed 6 participants. During the interview, we provide relevant themes and the draft of reengineering workflow in a slide deck. 
- *Indexing*: We skipped the indexing because of the small number of subjects. We had few subjects (6), since we interviewed the team leads rather than all ~20 members. So we combined this with the next step: *Summarizing*.
- *Charting and summarizing*:  We compared those parts of each transcript side-by-side, and noted challenges or practices that were discussed by multiple leaders and extracted illustrative quotes. As noted in $VI.A, we recirculated our findings with the team leaders and they agreed with our analysis.
- *Interpretation/Mapping*: By studying the chart and summaries, we were able to understand the larger picture and summarize common challenges.

We can provide more detail in the second round of rebuttal if desired.

We do agree that there could be some bias in the analysis. We considered the bias in our study design. To mitigate the bias:
- We build a draft of reengineering workflow based on the knowledge of ML development workflow [SE4ML’19]. Our observation from bug study lets us tease out similarities and differences in the reengineering context.
- We asked if the leaders have anything to add to our workflow. As noted in $VI.A, we also recirculated our findings with the team leaders and they agreed with our analysis

If the reviewers feel that this method may have exposed us to bias, we can add a note to the Threats section. The interview protocol and transcripts are available in our artifact [here](https://anonymous.4open.science/r/ICSE-23-CVReengineering-Artifact-CA10/leader-interviews/) if you wish to consider them yourself.

### What is the protocol used for deriving the sample considering the number of closed issues in each of the 25 open-source projects? (Reviewer C)

Our goal was to analyze at least 10% of the issues for each reengineering project ($IV.A.2), but this was balanced against the wide range of qualifying issues for each repository (Table 1 – e.g. ultralytics/yolov5 has 279 qualifying issues while yhenon/pytorch-retinanet has only 4).  Based on our pilot study of Solo projects, we found that choosing the 20 most-commented issues would cover roughly 10% of the issues for these projects and give us plenty of data for analysis. We checked and found that this approach would also work well for most of the Zoo repositories. For two Zoo repositories (tensorflow/models and pytorch/vision), the most-commented issues are controversial API change requests, not reengineering defects, so we randomly sampled 10% of the (many) issues instead. For some smaller repositories, taking the top-20 qualifying issues in fact consumed all available defects (see Table 1).

###  How did you pick the 5 pilot repositories, and why exactly 5 repositories? How many people were involved in the pilot? What is the annotation protocol being used after having conducted the pilot? (Reviewer C)

- “Which 5?” In our pilot study, we picked the top-5 matching repositories by Github stars (cf. Table 1).
- “Why 5?” - Our goal was to achieve saturation, balanced against the need to use our summer undergraduate research assistants’ time well. We made several changes to the instrument as we analyzed the first 3 repositories, but these tailed off in the 4th repository and we did not need to make any changes in the 5th repository. After this, we decided to finalize the instrument.
- “How many people?” 7 annotators were involved in the pilot: 6 undergraduates worked in pairs, supervised by one graduate student.
- “Final annotation protocol?” The annotation protocol used after the pilot is available in the bug study instrument in our artifact [here](https://anonymous.4open.science/r/ICSE-23-CVReengineering-Artifact-CA10/bug-study/Bug%20Study%20Instrument.pdf).

### Why did you look at manifestations and impacts as two completely independent aspects to be analyzed since it seems that impacts are more specializations for manifestations?  (Reviewer C)

We analyzed them separately following similar work [Concurrency bug study-ASE, Smartphone app bug study-ICSE], but perhaps these are a good candidate for combining as you suggest. That would free up space for other improvements in the final manuscript.

### How can the identified challenges be leveraged in practice? (Reviewer B)

This work is a first step of a research agenda to characterize the phenomenon of interest – DL reengineering. The challenges we identified will motivate future research to address these problems of practical interest.

We hesitate to speculate about applications because that was not the purpose of our study. However, we suggest one application in project management: based on defect frequency and type, and the challenges described by team leaders, we suggest that engineering teams should allocate more time to the training phase than to the modeling phase.

### Is DL reengineering different from other kinds of re-engineering? (Reviewer B)

Our data does not compare DL reengineering “head to head” against other kinds of reengineering. However, we would be happy to include a Discussion paragraph about this interesting direction, based on comparison to other reengineering works in the SE literature [Reengineering-OSS, Reengineering-ML]. Two specific differences we see are: (1) The goal of many reengineering projects is to improve software performance or optimize the process, while the main goal we saw in DL reengineering was to support further software reuse and customization; and (2) Other reengineering studies focus on the maintenance/process aspect, while in our study we saw that the DL reengineering activities focus on the implementation/evolution aspect. Perhaps one causal factor here is that the DL reengineering activities we observed were building on research products, while general software reengineering is revisiting the output from an engineering team.

### Explain and demonstrate that the found issues were really present when the model/code/artefact was published for the first time? If not, (the issue was not present in the published model/artefact for the original environment and data)  can you provide evidence or argue that changing libraries, environment, training material should not result in performance issues or defects/crashes? (Reviewer B)

We would like to clarify that our definition of DL reengineering includes adaptation, replication and evolution/enhancement of the original models (cf. $1 and $2). Some of the defects we studied were present when the reengineered models were first published, while others emerged over time.
- Example: A defect present in the original reengineered model release: ultralytics/yolov3/issue#2 – Training could not converge with the original SGD optimizer.
- Example: A defect resulting from changing libraries: fizyr/keras-retinanet/issues#322 – changing hardware driver reduced training speed
## Additional questions and clarifications

### ML defects have been previously investigated. Novelty is limited. (Reviewer B)

In general, there are many distinct engineering activities related to ML, and thus many defect studies are justified. The research community also welcomes direct replications and complementary views to strengthen our knowledge on this topic.

In our particular case, as discussed in $II.A-C and Figure 1, there has been no previous study focused on the DL reengineering process, despite the industry importance of this problem. Our novel perspective on ML defects (focused on DL reengineering defects) complements previous findings, as we highlighted in $VI: our data show that the reengineering process is quantitatively different from the general DL development process (e.g. different defect proportions) and has different qualities as well (Figure 8).

### Research questions are formulated in a way that cannot be falsified. (Reviewer B)

This is true, but it is by design. This paper is the first on the DL reengineering topic and we thought it appropriate to ask “What?”-type questions to characterize the phenomenon of interest. Experimental opportunities come next along the research agenda we proposed, particularly in proposing and evaluating novel tools to support DL reengineering ($VI.C). 

### Limitation to computer vision (Reviewer B)

Lack of theoretical generalization is a drawback of our case study method; the trade-off is for a deeper look at a single context. We believe findings for CV are worth having, even if they do not generalize to all DL reengineering efforts. CV is a crucial technology with applications including autonomous vehicles [AV Bugs-ICSE]. As a point of comparison, we think that research on web applications contextualized to important frameworks like Rails [Rails-ICSE] and Node.js [Node.js-ICSE] are worth having, even if not all software is a web application or if some web applications use other technologies.

### The paper lacks focus and deals with both defects and challenges (Reviewer B)

This is a trade-off of the mixed-methods approach. As a benefit, the second study complements the first study to enable triangulation and “check our work” [MixedMethodResearch]. Similar studies include [IoT bugs-ICSE] and [DL real faults-ICSE]. Because of the multiple perspectives, in our Discussion we triangulated our results and noted agreements and disagreements between them.

### Knowing that basic defects (or evolutionary defects) are the majority does not help to prevent them or understand why they materialize (Reviewer B)

Identifying the majority class of defects (“engineering hot spots”) allows future studies to understand what or why. We follow other bug studies in leaving those questions for future work [AV bugs-ICSE, UAV bugs-FSE].

### Why didn’t replicators report reproducibility defects?  (Reviewer A)

We have two conjectures, based on where a replicator might open a defect: against their own reengineering project, or against the upstream project being replicated.
1. **Their own project**: Replicators are conducting the “original” reengineering work, and are commonly the owners of the reengineering repository. The initial replication is similar to a “first release”. It may be unusual for these engineers to open defects against their own reengineering repository while it is still in preliminary development – defects are often disclosed by users after the initial release.
2. **Upstream**: This may be an artifact of our labeling process. Replicators may have opened defects against the original/upstream repository. However, if in doing so they were using the same “same code and same dataset”, they would have been labeled as a Re-user (Table IV). They would need to clearly identify themselves and their goals in order for us to classify them as a Replicator following our definition. The three defects labeled as from replicators (cf. Figure 3) were of this form. 

Because replicators clearly exist, we included the concept in the defect study (Table IV etc.). Since our defect study did not yield many direct observations of replicator behavior, the complementary view from our DL reengineering team is helpful.


# Bibliography

-[Node.js-ICSE] Chang, Xiaoning, et al. "Detecting atomicity violations for event-driven Node.js applications." 2019 IEEE/ACM 41st International Conference on Software Engineering (ICSE’19).

- [Rails-ICSE] Yang, Junwen, et al. "View-centric performance optimization for database-backed web applications." 2019 IEEE/ACM 41st International Conference on Software Engineering (ICSE’19).

-[AV bugs-ICSE]  Garcia, Joshua, et al. "A comprehensive study of autonomous vehicle bugs." Proceedings of the ACM/IEEE 42nd International Conference on Software Engineering (ICSE’20).

-[UAV bugs-FSE]  Wang, Dinghua, et al. "An exploratory study of autopilot software bugs in unmanned aerial vehicles." Proceedings of the 29th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering (ESEC/FSE’21).

-[Concurrency bug study-ASE] Wang, Jie, et al. "A comprehensive study on real world concurrency bugs in Node. js." 2017 32nd IEEE/ACM International Conference on Automated Software Engineering (ASE’17).

-[Smartphone app bug study-ICSE] Liu, Yepang, Chang Xu, and Shing-Chi Cheung. "Characterizing and detecting performance bugs for smartphone applications." Proceedings of the 36th international conference on software engineering. 2014.

-[Reengineering-ML] Bhavsar, Krunal, Vrutik Shah, and Samir Gopalan. "Machine learning: a software process reengineering in software development organization." International Journal of Engineering and Advanced Technology 9.2 (2020): 4492-4500.

-[Reengineering-OSS] Singh, Jaswinder, Kanwalvir Singh, and Jaiteg Singh. "Reengineering framework for open source software using decision tree approach." International Journal of electrical and computer engineering (IJECE) 9.3 (2019): 2041-2048.

-[MixedMethodResearch] Johnson, R. Burke, and Anthony J. Onwuegbuzie. "Mixed methods research: A research paradigm whose time has come." Educational researcher 33.7 (2004): 14-26.

-[IoT bugs-ICSE] Makhshari, Amir, and Ali Mesbah. "IoT bugs and development challenges." 2021 IEEE/ACM 43rd International Conference on Software Engineering (ICSE’21)

-[DL real faults-ICSE] Humbatova, Nargiz, et al. "Taxonomy of real faults in deep learning systems." Proceedings of the ACM/IEEE 42nd International Conference on Software Engineering (ICSE’20).

-[SE4ML’19] Amershi, Saleema, et al. "Software engineering for machine learning: A case study." 2019 IEEE/ACM 41st International Conference on Software Engineering: Software Engineering in Practice (ICSE’19).


==> archive/ICSE23-Review.txt <==
ICSE 2023 Paper #41 Reviews and Comments
===========================================================================
Paper #41 Challenges and Practices of Deep Learning Model Reengineering: A
Case Study on Computer Vision


Review #41A
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The paper uses a mixed methods approach to identify the challenges and practices of reengineering DL models.  They first take a quantitative approach to explore defects that are reported in bug reports of OS systems, and then take a qualitative approach to interview leads of student projects in which DL approaches are reused.  While these are student projects they are supervised by an industrial contact, and the finished projects are then made available as ML pipelines in the collaborating organization.

Strengths
---------
- Interesting topic that is very relevant 
- Provides insights into the defects and challenges of reusing DL models
- Mixed methods approach provides two different perspectives
- Discussed implications of the findings provide a roadmap for future research

Weaknesses
----------
- Paper lacks details about how challenges were extracted from interview comments
- Details missing about how categories (e.g., roles) were identified

Comments for authors
--------------------
# Soundness:

+  The design of the studies appears to be sound. The authors took a systematic approach to selecting defects in OS projects which reused DL algorithms. They then categorized each defect according to the way the defect manifested and the role of the reporter (i.e., reuser, adapter, enhancer, replicator).

- Details are missing about (a) how the reporter types (roles) were established, and (b) how they were determined based on the comments.  For example, in the section IV.2.4 on issue analysis, details are really low about how interrater agreement was reached, and at what levels it was established.  As a great deal of the paper focuses on the use-case (e.g., reproduction vs. evolution), the report type, and the phase -- then the paper needs to explain more carefully how each defect was classified.

+ The use of mixed methods (defect analysis + interviews) adds a double dimension to the paper which is quite nice. In particular, the interviews provide insights into the cause of the errors.

- It would be helpful to take each of the defect types in Fig. 5, and contextualize them appropriately for the DL context.  e.g., what is 'checking'?  are non-functional defects purely limited to performance, accuracy, and scalability?

# Significance: 

+ The paper tackles an interesting problem.  The authors provide a clear motivation for investigating the types of defects that occur in reuse of DL models. 

- The implications section identifies several future areas of research which provide a roadmap of actionable items.

# Novelty: 

+ To the best of my knowledge, the paper provides a novel perspective on defects experienced during reuse of DL models.  While it reuses the ontology of defect types from other studies, this makes sense and is far superior and creating new categories.

# Verifiability and Transparency: 

- As stated above, the paper could have provided more details about how interrater agreement was reached between assessors.  It would have been helpful to learn a bit more about the teams and the specific tasks that they engaged in.  However, in general the work was described with with traceability of comments back to each leader.

- The fact that reproducibility defects were absent from replicators but present in reuse is really strange.  Given little information about how the defects were characterized into classes, creates some questions about the study and its findings.  This would make me question whether the classes were assigned correctly, because the finding is so strange. I would encourage the authors to dig a bit deeper here and try to categorically provide answers to this question.

- The qualitative analysis of the leaders' feedback could have been better organized and analyzed. There is no explanation of how the results were analyzed (e.g., using inductive coding).  As a result, while there is traceability back to who made each comment, and general organization into the challenges, I would expect a more systematic process to have been followed in order to extract these challenges from the discussions.  In some cases, the quotes are very long and not individually discussed, meaning it isn't always clear why they relate to the assigned challenge.

# Presentation:

+ The paper is well written. 

- I found some of the graphs quite confusing though.  Fig 3 shows percentages breakdown by basic defect type across 'user type', but then the discussion breaks down percentages across reporter types and the bar sizes are not proportional across reporter types.  It takes time to figure out what is going on and probably should be separated.  This should definitely be improved.

- I'm also not a huge fan of Fig. 5, there are so many colors that nothing really pops out except for the big blocks, but then some colors are so similar that it becomes misleading.

Question for authors
--------------------
1. How did you go about identifying the challenges from the interview results? Did you use a systematic process, and if so, please describe it?  This is important for readers to understand whether your findings are properly supported by the interview results.



Review #41B
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
Adapting existing, possibly pre-trained Machine Learning (ML) models and implementing and replicating ML model results (perhaps presented in research papers)  is challenging and not always easy. This paper defines adaptation, implementation, and customization problems as reengineering problems. The authors selected, analyzed, and investigated 341 defects from 25 open-source projects from available and shared models. They also interviewed six ML reengineering team leaders reporting encountered and perceived challenges.

Strengths
---------
The problem is a complicated problem with important industrial and practical implications. 

Reported findings confirm previously published defects taxonomies.

Lessons learned from industrial settings.

Weaknesses
----------
The paper lacks some focus; there are two papers in one. The first deals with defects, while the second deals with perceived challenges.

It is difficult to see how findings can be leveraged in practice; in essence, there is no clear answer to the so what question.

Comments for authors
--------------------
Soundness: 

Reported results support the paper's technical soundness in the selected experimental objects' context. The number of defects is not overly large; thus, it is unclear if the findings are general enough; the same is true for the perceived challenges where six team leaders were interviewed. Indeed, one may wonder if team leaders and developers share the same opinion. It is unclear the very real nature of defects as well as challenges. There is no clear definition of what is a nutshell an ML model nor a distinction if the issue was due to an environment evolution, library update/upgrade, or an inherent model defect. If we consider TensorFlow evolution, API surely changed; obviously, if we try to run on a recent TensorFlow and old model, it will likely fail and, not surprisingly, due to API issues. It is debatable if this is a reengineering problem, a defect, a portability issue, or if it is a lacking of TensorFlow backward compatibility.

Research questions are formulated in a way that cannot be falsified.


Significance:

There is a severe limitation to computer vision. The extent to which findings are helpful is unclear; the same is true for the lessons learned. Knowing that basic defects (or evolutionary defects) are the majority does not help to prevent them or understand why they materialize.

Novelty: 

The novelty is limited chiefly to the interviews; ML defects have been previously investigated.

Verifiability and Transparency:

The idea description is sufficient plus data are made available for replication.  

Presentation:

Presentation is acceptable, sometimes the sentences are a bit bumpy. See for example, the abstract sentence: "Our findings inform several research …" Figures 3,4, and 5 are difficult to read and hard to understand. They are not fully described and commented on.

Minor detail:

Page 2, second column 4th line  of research questions: 1Prior --> Prior

Question for authors
--------------------
Q1) Can you summarize  how  the identified challenges  be leveraged in practice and what is different from any other kind of project re-engineering implementation?
Q2) Can you clearly explain and demonstrate that the found issues were really present when the model/code/artefact was published for the first time? If not, (the issue was not present in the publishes model/artefact for the original environment and data)  can you  provide evidence or argue that changing libraries, environment, training material should not result in performance issues or defects/crashes?



Review #41C
===========================================================================
* Updated: 22 Nov 2022 10:01:05am GMT

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The paper presents a case study aimed at characterizing defects, challenges and practices for deep learning model reengineering in the context of Computer Vision. Specifically, the study has been conducted in two different stages using two different protocols and data sources. Finally, the findings are triangulated and a DL reengineering process workflow is provided. 
The first part of the study, aimed at addressing four out of five research questions, looks at a sample of defects extracted from 25 open-source DL projects on GitHub and characterizes them with respect to different aspects: manifestation, reported by and DL stage, type, impact and root cause. 
The second part of the study addresses the last research question by analyzing the transcripts of 6 semi-structured interviews done with 6 team leaders involved in the replication of 7 CV models over the last two years. The findings are mainly aimed at spotting both challenges encountered and practices adopted to overcome them. 
Results of the study point out several implications for DL providers and researchers, such as the need to have (i) specific testing techniques tailored towards the DL reengineering task, (ii) end-to-end model conversion technology, (iii) standardized practices and templates for DL reengineering in order to have consistent documentation easing the model analysis and re-use, and (iv) several empirical studies investigating unexplored areas, like how experts deal with defects encountered during DL reengineering, or what are the reengineering workflows mainly adopted in practice.

Strengths
---------
- The topic being investigated is interesting and could raise many directions to be investigated by the research community, as well as implications for DL providers for enabling easy re-use of their models.
- The study relies on two different data sources, open-source issues and semi-structured interviews, and results are finally triangulated resulting in a DL reengineering process workflow. 
- The paper is well written and it is easy to follow, however the presentation of the results could be improved by replacing the stacked bar charts in presence of multiple categories to be represented with tables directly reporting both absolute values and percentages. 
- I highly appreciate the comparison with previous findings known from the literature dealing with the general ML development workflow, as well as the discussion of concrete implications directly derived from the results of the two different types of study spotting future directions for the research community, but also asking the DL providers to push more effort in easing the re-usability of their DL models.

Weaknesses
----------
- While the paper is well contextualized to previous literature in the field, mostly dealing with the general DL development workflow, the motivation behind the need for this study must be improved. Specifically, it is important to better motivate each research question you are addressing, trying to spot the differences existing between relying on DL development from scratch or else trying to re-use an existing model. 
- The protocols used for conducting the two different studies are not described, while some information can be found in the artifact. 
- There is a kind of overlapping between RQ1 and RQ3. By also reading the obtained results, it seems that the impacts can be seen as specializations of the manifestations. What is the difference between these two aspects? Is it possible to describe them together?

Artifacts assessment
--------------------
4. The artifacts are in line with what is declared in the submission form
   and in the paper

Comments for authors
--------------------
Soundness:

- There are missing details in the protocols used for the two studies. While the repository selection is clear and detailed, it is unclear the protocol used for identifying the sample of issues to be used in the context of the first study. By reading the text and looking at data as reported in Table I, it is clear that very often you pick 20 issues to guarantee that more than 10% of issues are picked for each project, but why for tensorflow/models you picked 58 and for others you picked only 5 or 2 not being representative of the at least 10% of the overall issues in the repository criteria? For what concerns the pilot study, it is not clear how did you pick the 5 repositories, and why exactly 5 repositories. How many people were involved in the pilot? What is the annotation protocol being used after having conducted the pilot? The latter is described in the artifact, but must also be detailed while reading the paper. Furthermore, it is important to also report the number of disagreements across the annotators, together with the inter-rater agreement values to control for agreement by chance. Finally, the two concepts being introduced in terms of manifestations and reporters' type with respect to previous works must be described directly when presenting the methodology. As regards, instead, the protocol used for the interviews, it is important to know how the structure of the interviews has been derived, as well as how the authors ended up with three challenges and practices by looking at the transcripts. Did you rely on open card sorting or what? 

Significance:

- The findings of the case study, together with the set of implications coming from them, are impactful on the SE community for both researchers and practitioners. However, the authors must stress more the peculiarities of the practices and challenges that are actually specific to the re-engineering process since some of them could be related to the DL model being adopted/evolved as a consequence of portability and/or backword compatibility. 
- The targeted stakeholders are made clear starting from the title. This is a case study being conducted in the field of DL reengineering applied to Computer Vision models. 

Novelty:

- While there are studies investigating challenges and characterizing defects affecting the DL development process, the authors properly compare their findings focused on the DL-reengineering process with what is already known from the literature. 
- The research questions must be motivated more in-depth by focusing the attention on the differences with respect to developing a DL model from scratch, or else trying to re-use an existing model. 
- Section IIA is more motivation behind the need for the study instead of the background. I would suggest re-using some of the text to motivate the five research questions, probably starting from the Introduction, and leaving Section II with the only description of the Related Literature. 

Verifiability and Transparency:

- The attached artifact contains data and scripts for sampling, as well as the structure of the semi-structured interviews and the questions being addressed by the manual annotators for the first part of the study. So overall, the research is recoverable, even if some missing details must be reported directly in the paper so that the overall understandability and replicability will be improved. 

Presentation:

- The results section, in particular for what concerns RQ1 up to RQ4, must be improved by reporting some concrete examples directly extracted from the manually validated sample to strengthen the findings being presented. As an example, it could be of interest to have examples for understanding the fixing strategies adopted, such as changing the values or setting up models and paths correctly in the context of assignment/initialization issues. 
- A different example could be helpful to understand the lack of significance felt by experts when dealing with data augmentation and data quality. 

Minors:

- Use the term defects/issues/bug reports consistently across the whole paper when referring to the data source used for addressing RQ1-RQ4.
- There is an inconsistency while looking at the data reported in the artifact and the number used in the paper. Specifically, from Table I, it is unclear the difference between 327 and 341 issues. However, all the results have been discussed with respect to 341 defects, and the artifact has exactly 341 defects related to the DL-reengineering process. However, I think that the original number of issues being sampled is not 418 while 341+91=432 since the artifact contains 91 issues being discarded as not being concrete issues while enhancement of help requests. Please fix this inconsistency. 
- Avoid the usage of the term literature review at the beginning of Section III, since the related work section has not been derived by conducting a systematic literature review. 
- Table II reports some examples of DL reengineering defects, but it is never described. I would suggest removing it and adding examples while describing the results of the four research questions to strengthen your findings. 
- It is unclear how 64% and 78% have been derived when formulating Finding 1 by looking at data in Figure 4. 
- When describing the defects with respect to the reporter types, the authors forget to mention the 2 issues reported by adapters manifesting as reproducibility defects. 
- For RQ2, the authors did not mention the assignment/initialization defects in the Data Pipeline stage having a similar percentage to the one shown in the Modeling stage, as well as the internal interface defects found in the modeling stage showing a similar percentage in the data pipeline stage. 
- Percentages for insufficient documentation and GPU usage defects are inverted when addressing RQ4. 
- Based on Figure 7, in the Modeling stage, the predominant category is Low Frequent Type and not Model/weight so the text must be aligned to this. 
- As regards the training stage, looking at Figure 7, the two predominant categories are GPU usage bugs and training configurations, so also in this case the discussion of the results must be aligned, or else if the typo is in the figure, the figure must align.

Question for authors
--------------------
1. Why did you look at manifestations and impacts as two completely independent aspects to be analyzed since it seems that impacts are more specializations for manifestations? 
2. What is the protocol used for deriving the sample considering the number of closed issues in each of the 25 open-source projects?
3. What about the percentage of agreement across the two annotators and the possibility to have an agreement by chance?
4. How did you have extracted challenges and practices by looking at the transcripts of the six semi-structured interviews?

Comments on authors' response
-----------------------------
I highly appreciate the time and effort pushed by the authors to properly clarify our concerns/comments, however, all my points have been touched without being clearly addressed and explained. Specifically, the authors did not clarify how the agreement on the annotation process in the pilot study has been conducted. Furthermore, the file being pointed out is not available. As regards the methodology used for structuring the interviews, the authors' response highlights that this is more a confirmation of previous findings from the closed issues annotation protocol since themes have been derived starting from what was previously found. Furthermore, the procedure used to define themes is still unclear. Finally, also in terms of sampling issues from the 25 open-source projects, the authors' response highlights that there is a criterion specific to the type of projects. Specifically, the authors selected the 10% among the most commented issues, but for two projects this criteria did not work, meaning that they sampled randomly. This is something not sound in the approach, it's better to have a random stratified sample.


Review #41D
===========================================================================

Metareview Recommendation
-------------------------
1. Reject

Metareview
----------
Reviewers agree this is an important and hot topic. Machine learning models are increasingly reused; thus, any approach fostering and easing the adoption task is beneficial. Reviewers agree that the addressed task of model reuse and reengineering is complex and challenging. However, they also agree the paper needs further work, i.e., despite some provided clarifications, many details are still missing. In no particular order, here are some points of concern:

- missing a clear study motivation, definition, and characterization of defects in the context of the reengineering/portability task at hand (e.g., are these defects a different category wrt developing a model from scratch);
- missing a clear comparison with existing taxonomies;
- missing details on protocols for the studies, and unclear how roles have been assigned;
- unclear how findings can be leveraged in practice.

The authors' response didn't sufficiently alleviate the concerns. Therefore, the reviewers unanimously agreed that the manuscript is not ready and hope that the provided feedback could be beneficial for improving it.

==> refs/IEEEtran/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******




